ZeroComp: Zero-shot Object Compositing from Image Intrinsics via Diffusion

We present ZeroComp, an effective zero-shot 3D object compositing approach that does not require paired composite-scene images during training. Our method leverages ControlNet to condition from intrinsic images and combines it with a Stable Diffusion model to utilize its scene priors, together operating as an effective rendering engine. During training, ZeroComp uses intrinsic images based on geometry, albedo, and masked shading, all without the need for paired images of scenes with and without composite objects. Once trained, it seamlessly integrates virtual 3D objects into scenes, adjusting shading to create realistic composites. We developed a high-quality evaluation dataset and demonstrate that ZeroComp outperforms methods using explicit lighting estimations and generative techniques in quantitative and human perception benchmarks. Additionally, ZeroComp extends to real and outdoor image compositing, even when trained solely on synthetic indoor data, showcasing its effectiveness in image compositing.

==> figures/images_sorted_by_op_v1_1.0_objdepth_PSNR/bin_0_image_names.txt <==
9C4A0307-ca23f47d11_00_crop_B075X5HB1D
9C4A0307-ca23f47d11_05_crop_B07QB8L7ZC
9C4A0370-2d21311d85_02_crop_B075QDTYGK
9C4A0395-ef28332472_02_crop_B07S62NQFY
9C4A3359-3edd9ddf7d_02_crop_B0824F6HZ4
9C4A3359-3edd9ddf7d_08_crop_B07B4MH9DB
9C4A3419-2e5c9b4d85_00_crop_B075YP38DX
9C4A3419-2e5c9b4d85_03_crop_B0728NWFGY
9C4A3419-2e5c9b4d85_03_crop_B07B4G5QD4
9C4A3419-2e5c9b4d85_03_crop_B07TJW3NHW
9C4A3419-2e5c9b4d85_08_crop_B07B4D8B2S
9C4A3419-2e5c9b4d85_09_crop_B075X54415
9C4A3419-2e5c9b4d85_09_crop_B07DBHC337
9C4A4283-efc7baa2e2_00_crop_B07GFSJ69T
9C4A4668-16193e7517_02_crop_B07847Y5BG
9C4A4861-19626f89e9_04_crop_B07B4MSYPS
9C4A4861-19626f89e9_04_crop_B07B78LXZ1
9C4A5291-d47902d9d1_00_crop_B07BWJCPX2
9C4A6765-55315335bf_00_crop_B07B4GSNB1
9C4A6765-55315335bf_07_crop_B07B4MPXKJ
9C4A6765-55315335bf_07_crop_B07DBDN79B
9C4A6817-e170a870c0_02_crop_B07WQ4VQ74
9C4A7811-8ad7ba9fd4_05_crop_B07B4MJKMK
9C4A8088-1bb62eeb83_07_crop_B07B4MRLNC
AG8A0630-e5622e17d2_01_crop_B07QJYKQ98
AG8A0630-e5622e17d2_02_crop_B0717B4RRW
AG8A0630-e5622e17d2_02_crop_B075YMY1PD
AG8A1285-e7ec2299e7_03_crop_B07DBK7KBY
AG8A1932-eb0d101d0e_07_crop_B00BBDF500
AG8A3196-8e1dfd8d95_08_crop_B07WMQ8P8Q
AG8A3602-95e21caa53_04_crop_B07QJLF9XP
AG8A4106-248c9b6695_00_crop_B075X33SC6
AG8A4408-86aa88feb2_04_crop_B0717B4TLX
AG8A7380-2cbab4672a_05_crop_B07S6XKT5X
AG8A8563-e652dd5751_02_crop_B07B78RCT5
AG8A8626-28011c026e_00_crop_B07B8HYSLD
AG8A8626-28011c026e_02_crop_B07B7DFS3S
AG8A8626-28011c026e_03_crop_B075QDMWTP
AG8A8626-28011c026e_07_crop_B07QGSZ4LN
AG8A8710-4a14a72a31_05_crop_B07B4LZQC9
AG8A9732-581cf3704d_00_crop_B084T7DTNJ
AG8A9732-581cf3704d_01_crop_B07B4L56TX
AG8A9732-581cf3704d_02_crop_B07HSMVFMP


==> figures/images_sorted_by_op_v1_1.0_objdepth_PSNR/bin_1_image_names.txt <==
9C4A0132-07352d1dd0_01_crop_B075X5HBB2
9C4A0132-07352d1dd0_01_crop_B085GX3LQV
9C4A0132-07352d1dd0_07_crop_B07DBF3WMC
9C4A0132-07352d1dd0_07_crop_B07QGG24Z5
9C4A0286-fb330a56ab_03_crop_B07DBFFHXP
9C4A0395-ef28332472_02_crop_B01LR5SM74
9C4A0395-ef28332472_02_crop_B07B8VJQG1
9C4A0400-e71f3506f8_00_crop_B07QC8CGKK
9C4A0400-e71f3506f8_00_crop_B082QBBY7R
9C4A0566-a088c98ccf_04_crop_B075X12QV9
9C4A3419-2e5c9b4d85_00_crop_B07B4MG2MD
9C4A4090-1e7ebda10a_00_crop_B07G2L79TY
9C4A4619-1791e2a830_06_crop_B076NNYB3P
9C4A4861-19626f89e9_03_crop_B07B4D6PFP
9C4A4861-19626f89e9_03_crop_B07QBMQ4PZ
9C4A4987-d943ae67ef_05_crop_B075X4JJK9
9C4A6864-533a74ab58_04_crop_B076VF4KRN
9C4A7069-d43f18f3f3_03_crop_B07B4W24LB
9C4A7139-052d15387b_09_crop_B07DBDX1P2
9C4A7895-3e4cf03b48_05_crop_B0836YQ7QX
9C4A8239-7a9d7093e2_04_crop_B0728NWFCG
9C4A8239-7a9d7093e2_04_crop_B082VLJ7Y2
9C4A9697-2ea172d8cf_07_crop_B079VKDKC1
AG8A0630-e5622e17d2_01_crop_B07B85FJD5
AG8A1285-e7ec2299e7_08_crop_B07263589M
AG8A1680-fa60be802f_06_crop_B07124WMZZ
AG8A1680-fa60be802f_06_crop_B075X4WBLM
AG8A3196-8e1dfd8d95_04_crop_B07QC6X16K
AG8A3196-8e1dfd8d95_08_crop_B07B51FDV8
AG8A3602-95e21caa53_03_crop_B075X33SC6
AG8A4106-248c9b6695_01_crop_B07G2WWZC5
AG8A4408-86aa88feb2_00_crop_B07Q2PGH2P
AG8A4408-86aa88feb2_03_crop_B07HGKV8JD
AG8A4408-86aa88feb2_05_crop_B071W5VD5C
AG8A4702-1a77809d2c_01_crop_B07HZ6ZCZW
AG8A4883-fbe6120d00_05_crop_B0825D7RYW
AG8A6551-16ae8050c9_05_crop_B07H8T5XNK
AG8A8101-d1d31a3fb6_04_crop_B073755HVS
AG8A8458-c640851baa_05_crop_B075HWR58K
AG8A9732-581cf3704d_00_crop_B0831Q5ZW3
AG8A9732-581cf3704d_07_crop_B07TZRLNFV
AG8A9732-581cf3704d_09_crop_B07BWJMB8Q


==> figures/images_sorted_by_op_v1_1.0_objdepth_PSNR/bin_2_image_names.txt <==
9C4A0132-07352d1dd0_01_crop_B07JVNBJTB
9C4A0132-07352d1dd0_01_crop_B085GXH67Y
9C4A0132-07352d1dd0_02_crop_B07HZ1M12W
9C4A0132-07352d1dd0_02_crop_B07Q2MHJCG
9C4A0132-07352d1dd0_02_crop_B082QD61D9
9C4A0132-07352d1dd0_03_crop_B07B4ZBPJC
9C4A0132-07352d1dd0_06_crop_B075HWDSDK
9C4A0132-07352d1dd0_08_crop_B07YPV6SNV
9C4A0307-ca23f47d11_00_crop_B01LR5S6HK
9C4A0395-ef28332472_02_crop_B07HSKBHBT
9C4A0566-a088c98ccf_00_crop_B076YFNTSN
9C4A0566-a088c98ccf_09_crop_B07DBFM8T7
9C4A2551-3436caaf51_00_crop_B082QB3D8Y
9C4A3359-3edd9ddf7d_01_crop_B07HZ58Q5R
9C4A4090-1e7ebda10a_05_crop_B07J2JGT7Y
9C4A4283-efc7baa2e2_01_crop_B075YPTG8S
9C4A4878-4dac321d8b_06_crop_B0711RQMNF
9C4A5673-d4ecde512a_05_crop_B075HR7DM7
9C4A5858-0338b2aed1_09_crop_B072635FKH
9C4A6639-4e986ca3a2_04_crop_B075X2WP64
9C4A6765-55315335bf_09_crop_B0728KSP2R
9C4A6817-e170a870c0_02_crop_B07B4FZHH6
9C4A6948-1c80f5988a_08_crop_B07QCQ1J95
9C4A6948-1c80f5988a_08_crop_B0871D4XPB
9C4A7811-8ad7ba9fd4_05_crop_B073751DMK
9C4A8088-1bb62eeb83_04_crop_B082VLTCM4
9C4A8928-2fbd3aa74a_00_crop_B07P5LMCZ3
9C4A9235-1a84e2f01f_01_crop_B074DZ6NGS
9C4A9487-24b5ce36e4_01_crop_B07B4MDGDF
AG8A0277-069adeb954_07_crop_B07V6M4MSN
AG8A1520-f29e197a79_05_crop_B075X4PRNS
AG8A3602-95e21caa53_08_crop_B07BWK44K2
AG8A4702-1a77809d2c_02_crop_B07M6WY74L
AG8A7380-2cbab4672a_05_crop_B07VP8ZD91
AG8A7849-375e867fcd_01_crop_B07B4GSKS1
AG8A7849-375e867fcd_01_crop_B07V4FNHCD
AG8A8070-74a89041a7_06_crop_B0746HFVWY
AG8A8458-c640851baa_05_crop_B07QCMBJ9D
AG8A8626-28011c026e_03_crop_B07B4FZHG7
AG8A8843-b91f89fff2_05_crop_B07B4YXNR3
AG8A9732-581cf3704d_01_crop_B085FJPW9M
AG8A9732-581cf3704d_02_crop_B07HPNGPCS
AG8A9732-581cf3704d_05_crop_B082VL45Z5


==> figures/images_sorted_by_op_v1_1.0_objdepth_PSNR/bin_3_image_names.txt <==
9C4A0132-07352d1dd0_02_crop_B07GFRKNBK
9C4A0132-07352d1dd0_03_crop_B075X33SRX
9C4A0132-07352d1dd0_03_crop_B07FJVXVRY
9C4A0132-07352d1dd0_08_crop_B07PHP31FB
9C4A0132-07352d1dd0_08_crop_B07QHYD995
9C4A0307-ca23f47d11_05_crop_B07B4G5QD4
9C4A0307-ca23f47d11_05_crop_B07MJL5BDH
9C4A0370-2d21311d85_03_crop_B07P8SV57Z
9C4A0370-2d21311d85_05_crop_B07DBD9W9X
9C4A0395-ef28332472_09_crop_B075YQ8QKT
9C4A0400-e71f3506f8_00_crop_B07B4CZMNQ
9C4A0566-a088c98ccf_05_crop_B07VKM698C
9C4A0608-306f35cf54_00_crop_B07MF1S4YM
9C4A0608-306f35cf54_00_crop_B0871D4XPB
9C4A0694-b2fadef894_00_crop_B072635FKJ
9C4A1891-85da239af9_05_crop_B07DBF3TWR
9C4A2551-3436caaf51_05_crop_B07B4L562J
9C4A2563-d4a99744c5_00_crop_B07DBGWFGY
9C4A2857-dc0a9513b2_04_crop_B082VLRCBX
9C4A3235-5e5a966c6a_06_crop_B075YQXRBS
9C4A4090-1e7ebda10a_05_crop_B07HPT2G8F
9C4A4283-efc7baa2e2_00_crop_B075X4N4Z5
9C4A4475-8f1167988a_07_crop_B07B4ML473
9C4A4668-16193e7517_03_crop_B082VFPXGJ
9C4A4878-4dac321d8b_01_crop_B075Z8KXB6
9C4A4878-4dac321d8b_05_crop_B07B4MD54V
9C4A4878-4dac321d8b_05_crop_B07HSJY1JM
9C4A5046-e0854552ca_08_crop_B07B4G5RBN
9C4A5130-e626eb4e0e_09_crop_B082QCB52Z
9C4A5673-d4ecde512a_00_crop_B07HPTBB7P
9C4A6436-19040d41c8_00_crop_B07QB8L7ZC
9C4A6948-1c80f5988a_05_crop_B07VMLDR8L
9C4A7073-8154a8a234_03_crop_B07B51N75G
AG8A0630-e5622e17d2_03_crop_B07J2VY54Z
AG8A3469-d06a09bb74_04_crop_B07SCCB1H5
AG8A3602-95e21caa53_03_crop_B07DBKNWZT
AG8A4106-248c9b6695_00_crop_B07HZ1LZS1
AG8A4702-1a77809d2c_01_crop_B07DBHFDSQ
AG8A6719-fc8e1ea686_04_crop_B07HSF19SC
AG8A8563-e652dd5751_02_crop_B07QHYDDS1
AG8A9732-581cf3704d_06_crop_B07B874GDK
AG8A9732-581cf3704d_07_crop_B07G2L79TY


==> figures/images_sorted_by_op_v1_1.0_objdepth_PSNR/bin_4_image_names.txt <==
9C4A0286-fb330a56ab_03_crop_B07HZ1LXVC
9C4A0286-fb330a56ab_08_crop_B075X4VWP4
9C4A0307-ca23f47d11_05_crop_B07QFB1TMP
9C4A0395-ef28332472_09_crop_B07GFSJ68G
9C4A0395-ef28332472_09_crop_B07YPLQ7KW
9C4A0566-a088c98ccf_00_crop_B07HZ6ZCW7
9C4A0566-a088c98ccf_00_crop_B07J2R9Y4W
9C4A0566-a088c98ccf_05_crop_B085FHBF21
9C4A0608-306f35cf54_00_crop_B075X61W35
9C4A0608-306f35cf54_02_crop_B07B4MGBJD
9C4A0608-306f35cf54_09_crop_B07H8V49GP
9C4A0608-306f35cf54_09_crop_B07WL4KFKB
9C4A4668-16193e7517_03_crop_B072FVHS4V
9C4A4861-19626f89e9_08_crop_B07B4MS6SN
9C4A4861-19626f89e9_08_crop_B082QCZ7YW
9C4A4878-4dac321d8b_02_crop_B07B8W8FBV
9C4A4878-4dac321d8b_02_crop_B07HP93VDJ
9C4A4878-4dac321d8b_05_crop_B07B7GQ1J2
9C4A4878-4dac321d8b_06_crop_B075X5HBJ9
9C4A4962-f08140d831_03_crop_B07B4MFR3Z
9C4A5130-e626eb4e0e_09_crop_B076VF4KRN
9C4A5673-d4ecde512a_05_crop_B006ZT4VA0
9C4A5858-0338b2aed1_00_crop_B07HKGY4F2
9C4A5900-f52cbc22d4_00_crop_B07R3TYDHT
9C4A6269-ace1d48e17_00_crop_B07B85FJD5
9C4A6269-ace1d48e17_00_crop_B07QDL42GY
9C4A6436-19040d41c8_00_crop_B07TNKZ6MV
9C4A6765-55315335bf_09_crop_B076YFLYFR
9C4A7073-8154a8a234_02_crop_B075Z8M22B
9C4A8928-2fbd3aa74a_02_crop_B07JBB5PHH
9C4A9487-24b5ce36e4_01_crop_B07SRYMNXF
9C4A9487-24b5ce36e4_05_crop_B07P8STHNL
9C4A9487-24b5ce36e4_05_crop_B07RGKYS9K
9C4A9739-6ad7da2f79_04_crop_B07SGZP8VC
AG8A4106-248c9b6695_02_crop_B07S95M22D
AG8A4408-86aa88feb2_03_crop_B07WDYVQCP
AG8A6551-16ae8050c9_06_crop_B075X4QFK2
AG8A6551-16ae8050c9_06_crop_B07B4MYPXN
AG8A6719-fc8e1ea686_05_crop_B072Y5MZQH
AG8A6719-fc8e1ea686_05_crop_B07DBJ1H18
AG8A9732-581cf3704d_03_crop_B07GFFPKBG
AG8A9732-581cf3704d_07_crop_B0723H8JP1
AG8A9732-581cf3704d_08_crop_B072Q1BNCQ

